Timing the last major merger of galaxy clusters with large halo sparsity

Numerical simulations have shown that massive dark matter haloes, which today host galaxy clusters, assemble their mass over time alternating periods of quiescent accretion and phases of rapid growth associated with major merger episodes. Observations of such events in clusters can provide insights on the astrophysical processes that characterise the properties of the intra-cluster medium, as well as the gravitational processes that contribute to their assembly. It is therefore of prime interest to devise a fast and reliable way of detecting such perturbed systems. We present a novel approach to identifying and timing major mergers in clusters characterised by large values of halo sparsity. Using halo catalogues from the MultiDark-Planck2 simulation, we show that major merger events disrupt the radial mass distribution of haloes, thus leaving a distinct universal imprint on the evolution of halo sparsity over a period not exceeding two dynamical times. We exploit this feature using numerically calibrated distributions to test whether an observed galaxy cluster with given sparsity measurements has undergone a recent major merger and to eventually estimate when such an event occurred. We implement these statistical tools in a specifically developed public python library \textsc{lammas}, which we apply to the analysis of Abell 383 and Abell 2345 as test cases. Finding that, for example, Abell 2345 had a major merger about $2.1\pm 0.2$ Gyr ago. This work opens the way to detecting and timing major mergers in galaxy clusters solely through measurements of their mass at different radii.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
